Scaling GRPC Tensorflow on 512 nodes of Cori Supercomputer

We explore scaling of the standard distributed Tensorflow with GRPC primitives on up to 512 Intel Xeon Phi (KNL) nodes of Cori supercomputer with synchronous stochastic gradient descent (SGD), and identify causes of scaling inefficiency at higher node counts. To our knowledge, this is the first exploration of distributed GRPC Tensorflow scalability on a HPC supercomputer at such large scale with synchronous SGD. We studied scaling of two convolution neural networks - ResNet-50, a state-of-the-art deep network for classification with roughly 25.5 million parameters, and HEP-CNN, a shallow topology with less than 1 million parameters for common scientific usages. For ResNet-50, we achieve >80% scaling efficiency on up to 128 workers, using 32 parameter servers (PS tasks) with a steep decline down to 23% for 512 workers using 64 PS tasks. Our analysis of the efficiency drop points to low network bandwidth utilization due to combined effect of three factors. (a) Heterogeneous distributed parallelization algorithm which uses PS tasks as centralized servers for gradient averaging is suboptimal for utilizing interconnect bandwidth. (b) Load imbalance among PS tasks hinders their efficient scaling. (c) Underlying communication primitive GRPC is currently inefficient on Cori high-speed interconnect. The HEP-CNN demands less interconnect bandwidth, and shows >80% weak scaling efficiency for up to 256 nodes with only 1 PS task. Our findings are applicable to other deep learning networks. Big networks with millions of parameters stumble upon the issues discussed here. Shallower networks like HEP-CNN with relatively lower number of parameters can efficiently enjoy weak scaling even with a single parameter server.

==> figures/scaling_dummy_data.txt <==
PS	Worker	Per_worker	Per_node	Aggregate	eff_per_worker eff_per_node
0	1	53.1	53.10	53.1	100	100.00
1	1	53.6	26.80	53.6	101	50.47
1	2	52.8	35.20	105.6	99	66.29
1	4	50.6	40.48	202.4	95	76.23
2	8	50.2	40.16	401.6	95	75.63
4	16	49.4	39.52	790.4	93	74.43
8	32	49.9	39.92	1596.8	94	75.18
16	64	48.2	38.56	3084.8	91	72.62
32	128	44	35.20	5632	83	66.29
64	256	29.8	23.84	7628.8	56	44.90
64	512	12.1	10.76	6195.2	23	20.26


==> figures/scaling_dummy_w_vs_ps.txt <==
PS Workers images_per_sec eff
1	64	21.5	40
2	64	33.1	62
4	64	40.8	76
6	64	44.3	83
8	64	44.8	84
10	64	47	88
12	64	47.2	88
16	64	48.2	90
1	128	10.1	19
2	128	18.1	34
4	128	31.6	59
6	128	36.5	68
8	128	37.6	70
10	128	40.2	75
12	128	40.4	75
16	128	42.3	79
20	128	42.8	80
24	128	42.5	79
28	128	42.5	79
32	128	44	82
4	256	14.7	27
8	256	22.2	41
16	256	27.1	51
32	256	29.9	56
64	256	29.8	56
8	512	7.3	14
16	512	10.2	19
32	512	11.6	22
64	512	12.1	23
128	512	9.8	18


==> figures/scaling_hep.txt <==
Workers images_per_sec eff
1	44.34	99
2	42.43	95
4	41.08	92
8	40.90	92
16	40.33	90
32	38.91	87
64	38.51	86
128	37.79	85
256	36.70	82

